KernelHaven -- An Open Infrastructure for Product Line Analysis

KernelHaven is an open infrastructure for Software Product Line (SPL) analysis. It is intended both as a production-quality analysis tool set as well as a research support tool, e.g., to support researchers in systematically exploring research hypothesis. For flexibility and ease of experimentation KernelHaven components are plug-ins for extracting certain information from SPL artifacts and processing this information, e.g., to check the correctness and consistency of variability information or to apply metrics. A configuration-based setup along with automatic documentation functionality allows different experiments and supports their easy reproduction. Here, we describe KernelHaven as a product line analysis research tool and highlight its basic approach as well as its fundamental capabilities. In particular, we describe available information extraction and processing plug-ins and how to combine them. On this basis, researchers and interested professional users can rapidly conduct a first set of experiments. Further, we describe the concepts for extending KernelHaven by new plug-ins, which reduces development effort when realizing new experiments.

==> SPLC18 - Demo - Arxiv/figures/DLoC.csv <==
Source File;Line No.;Element;LoC;LoF;PLoF
a20.c;100;enable\_a20\_kbc;7.0;0.0;0.0
build.c;248;efi\_stub\_defaults;3.0;3.0;1.0
build.c;282;efi\_stub\_defaults;0.0;0.0;0.0
cpu.c;37;show\_cap\_strs;21.0;20.0;0.95
cpu.c;75;validate\_cpu;16.0;0.0;0.0
eboot.c;748;setup\_e820;63.0;1.0;0.01
eboot.c;877;exit\_boot\_func;23.0;2.0;0.08
eboot.c;964;efi\_main;116.0;0.0;0.0
misc.c;183;handle\_relocations;33.0;14.0;0.42

==> SPLC18 - Demo - Arxiv/figures/FEs.csv <==
Feature;Precondition
CONFIG\_ACPI;TRUE
CONFIG\_ACPI\_DEBUG;CONFIG\_ACPI
CONFIG\_ACPI\_DEBUGGER;CONFIG\_ACPI
CONFIG\_ACPI\_I2C\_OPREGION;CONFIG\_ACPI $\land$ (CONFIG\_I2C\_MODULE $\lor$ CONFIG\_I2C)

